Ensemble Learning for Efficient VVC Bitrate Ladder Prediction

Changing the encoding parameters, in particular the video resolution, is a common practice before transcoding. To this end, streaming and broadcast platforms benefit from so-called bitrate ladders to determine the optimal resolution for given bitrates. However, the task of determining the bitrate ladder can usually be challenging as, on one hand, so-called fit-for-all static ladders would waste bandwidth, and on the other hand, fully specialized ladders are often not affordable in terms of computational complexity. In this paper, we propose an ML-based scheme for predicting the bitrate ladder based on the content of the video. The baseline of our solution predicts the bitrate ladder using two constituent methods, which require no encoding passes. To further enhance the performance of the constituent methods, we integrate a conditional ensemble method to aggregate their decisions, with a negligibly limited number of encoding passes. The experiment, carried out on the optimized software encoder implementation of the VVC standard, called VVenC, shows significant performance improvement. When compared to static bitrate ladder, the proposed method can offer about 13% bitrate reduction in terms of BD-BR with a negligible additional computational overhead. Conversely, when compared to the fully specialized bitrate ladder method, the proposed method can offer about 86% to 92% complexity reduction, at cost the of only 0.8% to 0.9% coding efficiency drop in terms of BD-BR.

==> figs/RD1_first_page.csv <==
rate_0 psnr_y_0 rate_1 psnr_y_1 rate_2 psnr_y_2 rate_3 psnr_y_3
14.85871768 34.147328 15.60561696 36.25503 16.61861585 39.947088 18.22796092 44.917871
14.50686851 33.985466 15.23379697 36.003693 16.21674434 39.445597 17.75942991 43.790315
14.1132304 33.736934 14.80781701 35.622892 15.75902231 38.729424 17.23284964 42.526051
13.71367541 33.438031 14.38129318 35.202635 15.29011562 38.001062 16.69149999 41.42427
13.28501527 32.990686 13.94327304 34.622593 14.81847358 37.127133 16.15829179 40.246977
12.89117945 32.524754 13.54542063 34.039536 14.4095459 36.333023 15.69659377 39.282115
12.35866425 31.754875 13.02718162 33.111734 13.89992449 35.159316 15.16235681 38.019686
11.88757572 31.076428 12.57947682 32.319751 13.47205838 34.209319 14.73817923 37.056404
11.32181679 30.281454 12.05355345 31.400663 12.98307688 33.139437 14.29149089 35.999063
10.76937298 29.559428 11.53935877 30.560378 12.5273927 32.186425 13.89389021 35.017112
10.17564311 28.886405 10.98650871 29.769213 12.03833089 31.257817 13.48127314 34.034828
9.548956733 28.304249 10.39288891 29.066096 11.50452977 30.388226 13.05218211 33.07128
8.897073998 27.788146 9.769515556 28.442918 10.93283297 29.591585 12.59328257 32.113658
8.229395653 27.340634 9.107014325 27.884319 10.3222352 28.876125 12.10028289 31.187641
7.564644914 26.937655 8.442010417 27.411449 9.673167715 28.243937 11.56912815 30.301233
6.892299944 26.580369 7.763328575 26.982661 9.014808575 27.703144 11.00518592 29.492863


==> figs/RD2_first_page.csv <==
rate_0 psnr_y_0 rate_1 psnr_y_1 rate_2 psnr_y_2 rate_3 psnr_y_3
11.93859731 37.581202 12.64087869 40.782181 13.8810334 44.986631 16.41425464 47.754936
11.53104268 37.48453 12.12485072 40.61554 13.12436126 44.696133 15.49169013 47.101336
11.12944885 37.360701 11.66578336 40.403705 12.48169602 44.334214 14.58646878 46.604931
10.71186698 37.182723 11.22825503 40.134166 11.90907834 43.899256 13.59612772 46.182524
10.30726628 36.968653 10.80312611 39.800094 11.43820577 43.384813 12.75851004 45.705919
9.939167797 36.697604 10.42611796 39.394904 11.04826207 42.804193 12.17764144 45.172785
9.534570384 36.326286 10.03162195 38.871112 10.6376596 42.073028 11.6895547 44.559775
9.186677586 35.868113 9.680649616 38.248648 10.28468243 41.273498 11.29872704 43.888078
8.82527683 35.318835 9.318469374 37.492953 9.923152895 40.307246 10.92226104 43.096775
8.501677982 34.648749 8.983556572 36.641587 9.611264612 39.307597 10.60508129 42.271006
8.155045885 33.926118 8.667164777 35.789038 9.301781962 38.292469 10.29739492 41.369069
7.828231708 33.081737 8.327204559 34.773269 8.987889281 37.160598 10.01315515 40.399832
7.485346317 32.134402 7.989976286 33.708306 8.662953148 35.950826 9.730958312 39.346299
7.136324705 31.206483 7.641546029 32.661095 8.332819801 34.753806 9.447103895 38.216499
6.771918583 30.217693 7.287135186 31.52832 8.010010517 33.546416 9.15870435 36.999714
6.374822142 29.159032 6.928636806 30.432918 7.651320826 32.311982 8.859317356 35.775825


==> figs/RD2_first_page_1_.csv <==
rate_0 psnr_y_0 rate_1 psnr_y_1 rate_2 psnr_y_2 rate_3 psnr_y_3
11.93859731 37.581202 12.64087869 40.782181 13.8810334 44.986631 16.41425464 47.754936
11.53104268 37.48453 12.12485072 40.61554 13.12436126 44.696133 15.49169013 47.101336
11.12944885 37.360701 11.66578336 40.403705 12.48169602 44.334214 14.58646878 46.604931
10.71186698 37.182723 11.22825503 40.134166 11.90907834 43.899256 13.59612772 46.182524
10.30726628 36.968653 10.80312611 39.800094 11.43820577 43.384813 12.75851004 45.705919
9.939167797 36.697604 10.42611796 39.394904 11.04826207 42.804193 12.17764144 45.172785
9.534570384 36.326286 10.03162195 38.871112 10.6376596 42.073028 11.6895547 44.559775
9.186677586 35.868113 9.680649616 38.248648 10.28468243 41.273498 11.29872704 43.888078
8.82527683 35.318835 9.318469374 37.492953 9.923152895 40.307246 10.92226104 43.096775
8.501677982 34.648749 8.983556572 36.641587 9.611264612 39.307597 10.60508129 42.271006
8.155045885 33.926118 8.667164777 35.789038 9.301781962 38.292469 10.29739492 41.369069
7.828231708 33.081737 8.327204559 34.773269 8.987889281 37.160598 10.01315515 40.399832
7.485346317 32.134402 7.989976286 33.708306 8.662953148 35.950826 9.730958312 39.346299
7.136324705 31.206483 7.641546029 32.661095 8.332819801 34.753806 9.447103895 38.216499
6.771918583 30.217693 7.287135186 31.52832 8.010010517 33.546416 9.15870435 36.999714
6.374822142 29.159032 6.928636806 30.432918 7.651320826 32.311982 8.859317356 35.775825


==> figs/bdr_partjvetnoa_hor_cb16to256.csv <==
seq,bdr16,bdr32,bdr64,bdr128,bdr256
Traffic,-0.34,-0.32,-0.32,-0.32,-0.33
PeopleOnStreet,-0.28,-0.32,-0.33,-0.32,-0.31
NebutaFestival,0.02,-0.01,-0.01,-0.02,0.01
SteamLocomotive,0.02,0.00,-0.01,-0.01,0.01
Kimono,-0.06,-0.01,-0.01,0.00,-0.02
ParkScene,-0.22,-0.25,-0.25,-0.21,-0.26
Cactus,-0.14,-0.15,-0.18,-0.19,-0.20
BasketballDrive,0.00,-0.01,-0.01,0.04,0.02
BQTerrace,-0.10,-0.22,-0.27,-0.36,-0.40
BasketballDrill,0.00,-0.09,-0.17,-0.19,-0.17
BQMall,-0.20,-0.27,-0.32,-0.45,-0.48
PartyScene,-0.16,-0.22,-0.30,-0.39,-0.43
RaceHorsesC,0.02,-0.06,-0.09,-0.08,-0.09
BasketballPass,-0.04,-0.12,-0.22,-0.22,-0.49
BQSquare,-0.16,-0.26,-0.45,-0.63,-0.78
BlowingBubbles,-0.16,-0.20,-0.35,-0.24,-0.25
RaceHorsesD,0.03,-0.13,-0.06,-0.27,-0.25
FourPeople,-0.37,-0.38,-0.41,-0.36,-0.36
Johnny,-0.29,-0.43,-0.55,-0.50,-0.55
KristenAndSara,-0.24,-0.47,-0.68,-0.76,-0.70
BasketballDrillText,-0.12,-0.15,-0.40,-0.50,-0.41
ChinaSpeed,-0.73,-0.82,-0.65,-1.13,-1.29
SlideEditing,-0.35,-0.45,-0.57,-0.86,-1.47
SlideShow,-0.74,-0.83,-1.21,-1.51,-1.66

==> figs/convex_hull.csv <==
rate psnr
6.374822142 29.159032
6.771918583 30.217693
7.136324705 31.206483
7.641546029 32.661095
7.989976286 33.708306
8.327204559 34.773269
8.662953148 35.950826
8.987889281 37.160598
9.301781962 38.292469
9.611264612 39.307597
9.923152895 40.307246
10.29739492 41.369069
10.60508129 42.271006
10.92226104 43.096775
11.29872704 43.888078
11.6895547 44.559775
12.17764144 45.172785
12.75851004 45.705919
13.59612772 46.182524
14.58646878 46.604931
15.49169013 47.101336
16.41425464 47.754936


==> figs/gain_vs_com.csv <==
gain com
-11.4547936291486 0
-12.7371173009483 0
-13.0464499937583 945465.41
-13.1354785596268 1604321.92
-13.37692478766 11266663.15


==> figs/hist_Ensemple_2enc_GT.csv <==
num bd
7 -0.218446374013892
79 -0.057160390709902
24 0.104125592594088
23 0.265411575898078
3 0.426697559202068
13 0.587983542506058
9 0.749269525810048
4 0.910555509114038
5 1.07184149241803
5 1.23312747572202
3 1.39441345902601
1 1.55569944233
4 1.71698542563399
2 1.87827140893798
2 2.03955739224197
0 2.20084337554596
0 2.36212935884995
1 2.52341534215394
1 2.68470132545793
1 2.84598730876192
0 3.00727329206591
0 3.1685592753699
1 3.32984525867389
0 3.49113124197788
0 3.65241722528187
0 3.81370320858586
0 3.97498919188985
0 4.13627517519384
1 4.29756115849783
0 4.45884714180182
0 4.62013312510581
0 4.7814191084098
0 4.94270509171379
0 5.10399107501778
0 5.26527705832177
0 5.42656304162576
0 5.58784902492975
0 5.74913500823374
0 5.91042099153773
0 6.07170697484172
0 6.23299295814571
0 6.3942789414497
0 6.55556492475369
0 6.71685090805768
0 6.87813689136167
1 7.03942287466566
0 7.20070885796965
0 7.36199484127364
1 7.52328082457763
0 7.68456680788162
0 7.84585279118561
0 8.0071387744896
0 8.16842475779358
0 8.32971074109758
0 8.49099672440157
0 8.65228270770555
0 8.81356869100955
0 8.97485467431354
0 9.13614065761752
0 9.29742664092152
0 9.4587126242255
0 9.61999860752949
0 9.78128459083349
0 9.94257057413747
0 10.1038565574415
0 10.2651425407455
0 10.4264285240494
0 10.5877145073534
0 10.7490004906574
0 10.9102864739614
0 11.0715724572654
0 11.2328584405694
0 11.3941444238734
0 11.5554304071774
0 11.7167163904814
0 11.8780023737854
0 12.0392883570893
0 12.2005743403933
0 12.3618603236973
0 12.5231463070013
0 12.6844322903053
0 12.8457182736093
0 13.0070042569133
0 13.1682902402173
0 13.3295762235213
0 13.4908622068253
0 13.6521481901292
0 13.8134341734332
0 13.9747201567372
0 14.1360061400412
0 14.2972921233452
0 14.4585781066492
2 14.6198640899532
0 14.7811500732572
2 14.9424360565612
0 15.1037220398652
0 15.2650080231691
0 15.4262940064731
0 15.5875799897771
1 15.7488659730811


==> figs/hist_Ensemple_2enc_static.csv <==
num bd
1 -60.3209774675536
0 -59.7080055815148
0 -59.095033695476
0 -58.4820618094373
0 -57.8690899233985
0 -57.2561180373597
0 -56.6431461513209
0 -56.0301742652821
1 -55.4172023792433
0 -54.8042304932045
0 -54.1912586071657
0 -53.5782867211269
0 -52.9653148350881
0 -52.3523429490493
0 -51.7393710630105
0 -51.1263991769718
1 -50.513427290933
1 -49.9004554048942
0 -49.2874835188554
0 -48.6745116328166
2 -48.0615397467778
0 -47.448567860739
0 -46.8355959747002
0 -46.2226240886614
0 -45.6096522026226
0 -44.9966803165838
0 -44.3837084305451
0 -43.7707365445063
1 -43.1577646584675
2 -42.5447927724287
3 -41.9318208863899
3 -41.3188490003511
0 -40.7058771143123
1 -40.0929052282735
1 -39.4799333422347
0 -38.8669614561959
0 -38.2539895701571
3 -37.6410176841183
0 -37.0280457980796
1 -36.4150739120408
0 -35.802102026002
0 -35.1891301399632
0 -34.5761582539244
1 -33.9631863678856
2 -33.3502144818468
1 -32.737242595808
0 -32.1242707097692
1 -31.5112988237304
0 -30.8983269376916
1 -30.2853550516528
0 -29.6723831656141
2 -29.0594112795753
2 -28.4464393935365
1 -27.8334675074977
1 -27.2204956214589
0 -26.6075237354201
1 -25.9945518493813
3 -25.3815799633425
3 -24.7686080773037
2 -24.1556361912649
4 -23.5426643052261
2 -22.9296924191874
2 -22.3167205331486
1 -21.7037486471098
6 -21.090776761071
3 -20.4778048750322
1 -19.8648329889934
0 -19.2518611029546
0 -18.6388892169158
1 -18.025917330877
4 -17.4129454448382
1 -16.7999735587994
2 -16.1870016727606
1 -15.5740297867219
5 -14.9610579006831
2 -14.3480860146443
2 -13.7351141286055
4 -13.1221422425667
1 -12.5091703565279
2 -11.8961984704891
2 -11.2832265844503
2 -10.6702546984115
1 -10.0572828123727
0 -9.44431092633394
0 -8.83133904029515
2 -8.21836715425636
4 -7.60539526821756
3 -6.99242338217878
2 -6.37945149613999
3 -5.76647961010119
4 -5.1535077240624
7 -4.54053583802361
6 -3.92756395198482
4 -3.31459206594603
6 -2.70162017990724
9 -2.08864829386845
17 -1.47567640782965
22 -0.86270452179086
12 -0.249732635752068
4 0.363239250286725


==> figs/hist_Ensemple_4enc_GT.csv <==
num bd
6 -0.218446374013892
83 -0.065397616226252
24 0.087651141561388
20 0.240699899349027
9 0.393748657136667
12 0.546797414924307
9 0.699846172711947
4 0.852894930499587
4 1.00594368828723
6 1.15899244607487
3 1.31204120386251
1 1.46508996165015
2 1.61813871943779
3 1.77118747722543
0 1.92423623501307
1 2.07728499280071
0 2.23033375058835
0 2.38338250837598
0 2.53643126616362
1 2.68948002395126
0 2.8425287817389
1 2.99557753952654
0 3.14862629731418
0 3.30167505510182
0 3.45472381288946
0 3.6077725706771
0 3.76082132846474
0 3.91387008625238
0 4.06691884404002
0 4.21996760182766
0 4.3730163596153
0 4.52606511740294
1 4.67911387519058
0 4.83216263297822
0 4.98521139076586
0 5.1382601485535
0 5.29130890634114
1 5.44435766412878
0 5.59740642191642
0 5.75045517970406
0 5.9035039374917
0 6.05655269527934
0 6.20960145306698
0 6.36265021085462
0 6.51569896864226
0 6.6687477264299
0 6.82179648421754
0 6.97484524200518
0 7.12789399979282
0 7.28094275758046
0 7.4339915153681
0 7.58704027315574
0 7.74008903094338
0 7.89313778873102
0 8.04618654651866
0 8.1992353043063
0 8.35228406209394
0 8.50533281988158
0 8.65838157766922
0 8.81143033545686
0 8.9644790932445
0 9.11752785103214
0 9.27057660881978
0 9.42362536660742
0 9.57667412439506
0 9.7297228821827
0 9.88277163997034
0 10.035820397758
0 10.1888691555456
0 10.3419179133333
0 10.4949666711209
0 10.6480154289085
0 10.8010641866962
0 10.9541129444838
0 11.1071617022715
0 11.2602104600591
0 11.4132592178467
0 11.5663079756344
0 11.719356733422
0 11.8724054912097
0 12.0254542489973
0 12.1785030067849
0 12.3315517645726
0 12.4846005223602
0 12.6376492801479
0 12.7906980379355
0 12.9437467957231
0 13.0967955535108
0 13.2498443112984
0 13.4028930690861
0 13.5559418268737
0 13.7089905846613
0 13.862039342449
0 14.0150881002366
0 14.1681368580243
0 14.3211856158119
0 14.4742343735995
2 14.6272831313872
0 14.7803318891748
3 14.9333806469624


==> figs/hist_Ensemple_4enc_static.csv <==
num bd
1 -60.9215777901615
0 -60.3034063337679
0 -59.6852348773744
0 -59.0670634209808
0 -58.4488919645872
0 -57.8307205081937
0 -57.2125490518001
0 -56.5943775954065
0 -55.976206139013
1 -55.3580346826194
0 -54.7398632262259
0 -54.1216917698323
0 -53.5035203134387
0 -52.8853488570452
0 -52.2671774006516
0 -51.6490059442581
1 -51.0308344878645
1 -50.4126630314709
0 -49.7944915750774
0 -49.1763201186838
1 -48.5581486622903
1 -47.9399772058967
0 -47.3218057495031
0 -46.7036342931096
0 -46.085462836716
0 -45.4672913803225
0 -44.8491199239289
0 -44.2309484675353
0 -43.6127770111418
1 -42.9946055547482
2 -42.3764340983546
4 -41.7582626419611
3 -41.1400911855675
0 -40.521919729174
0 -39.9037482727804
1 -39.2855768163868
0 -38.6674053599933
1 -38.0492339035997
2 -37.4310624472062
1 -36.8128909908126
0 -36.194719534419
0 -35.5765480780255
0 -34.9583766216319
1 -34.3402051652383
1 -33.7220337088448
2 -33.1038622524512
0 -32.4856907960577
0 -31.8675193396641
1 -31.2493478832705
0 -30.631176426877
1 -30.0130049704834
1 -29.3948335140899
1 -28.7766620576963
3 -28.1584906013027
1 -27.5403191449092
0 -26.9221476885156
0 -26.3039762321221
3 -25.6858047757285
4 -25.0676333193349
2 -24.4494618629414
3 -23.8312904065478
2 -23.2131189501543
2 -22.5949474937607
2 -21.9767760373671
5 -21.3586045809736
1 -20.74043312458
3 -20.1222616681864
1 -19.5040902117929
0 -18.8859187553993
2 -18.2677472990058
2 -17.6495758426122
2 -17.0314043862186
2 -16.4132329298251
1 -15.7950614734315
3 -15.176890017038
4 -14.5587185606444
2 -13.9405471042508
1 -13.3223756478573
3 -12.7042041914637
2 -12.0860327350702
3 -11.4678612786766
1 -10.849689822283
1 -10.2315183658895
1 -9.61334690949591
2 -8.99517545310235
1 -8.37700399670879
1 -7.75883254031523
6 -7.14066108392166
2 -6.52248962752811
3 -5.90431817113455
4 -5.28614671474099
6 -4.66797525834743
5 -4.04980380195386
6 -3.4316323455603
5 -2.81346088916674
5 -2.19528943277318
18 -1.57711797637962
22 -0.958946519986057
16 -0.340775063592496
3 0.277396392801066


==> figs/hist_classification_GT.csv <==
num bd
72 -0.218446374013892
32 0.460938186387943
27 1.14032274678978
15 1.81970730719161
14 2.49909186759345
6 3.17847642799528
3 3.85786098839712
4 4.53724554879895
1 5.21663010920079
3 5.89601466960262
2 6.57539923000446
2 7.2547837904063
0 7.93416835080813
0 8.61355291120997
1 9.2929374716118
2 9.97232203201363
0 10.6517065924155
0 11.3310911528173
0 12.0104757132191
0 12.689860273621
0 13.3692448340228
0 14.0486293944246
3 14.7280139548265
1 15.4073985152283
0 16.0867830756302
0 16.766167636032
0 17.4455521964338
1 18.1249367568357
1 18.8043213172375
0 19.4837058776393
0 20.1630904380412
1 20.842474998443
0 21.5218595588448
1 22.2012441192467
0 22.8806286796485
0 23.5600132400503
1 24.2393978004522
1 24.918782360854
0 25.5981669212558
0 26.2775514816577
0 26.9569360420595
0 27.6363206024613
0 28.3157051628632
0 28.995089723265
0 29.6744742836668
0 30.3538588440687
0 31.0332434044705
0 31.7126279648724
0 32.3920125252742
0 33.071397085676
0 33.7507816460779
0 34.4301662064797
0 35.1095507668815
0 35.7889353272834
1 36.4683198876852
0 37.147704448087
0 37.8270890084889
0 38.5064735688907
0 39.1858581292925
0 39.8652426896944
0 40.5446272500962
0 41.224011810498
0 41.9033963708999
0 42.5827809313017
0 43.2621654917036
0 43.9415500521054
0 44.6209346125072
0 45.3003191729091
0 45.9797037333109
0 46.6590882937127
0 47.3384728541146
0 48.0178574145164
0 48.6972419749182
0 49.3766265353201
0 50.0560110957219
0 50.7353956561237
0 51.4147802165256
0 52.0941647769274
0 52.7735493373292
0 53.4529338977311
0 54.1323184581329
0 54.8117030185348
0 55.4910875789366
0 56.1704721393384
0 56.8498566997403
0 57.5292412601421
0 58.2086258205439
0 58.8880103809458
0 59.5673949413476
0 60.2467795017494
0 60.9261640621513
0 61.6055486225531
0 62.2849331829549
0 62.9643177433568
0 63.6437023037586
0 64.3230868641605
0 65.0024714245623
0 65.6818559849641
0 66.3612405453659
1 67.0406251057678


==> figs/hist_classification_static.csv <==
num bd
1 -60.8148177930549
0 -60.0863937441259
0 -59.3579696951969
0 -58.6295456462678
0 -57.9011215973388
0 -57.1726975484098
0 -56.4442734994808
0 -55.7158494505518
1 -54.9874254016227
0 -54.2590013526937
0 -53.5305773037647
0 -52.8021532548357
0 -52.0737292059067
0 -51.3453051569776
0 -50.6168811080486
0 -49.8884570591196
0 -49.1600330101906
0 -48.4316089612616
0 -47.7031849123325
2 -46.9747608634035
0 -46.2463368144745
0 -45.5179127655455
0 -44.7894887166165
0 -44.0610646676875
1 -43.3326406187584
2 -42.6042165698294
3 -41.8757925209004
1 -41.1473684719714
0 -40.4189444230424
2 -39.6905203741133
2 -38.9620963251843
1 -38.2336722762553
1 -37.5052482273263
2 -36.7768241783973
0 -36.0484001294682
1 -35.3199760805392
0 -34.5915520316102
0 -33.8631279826812
1 -33.1347039337522
1 -32.4062798848231
1 -31.6778558358941
0 -30.9494317869651
2 -30.2210077380361
0 -29.4925836891071
1 -28.764159640178
0 -28.035735591249
2 -27.30731154232
1 -26.578887493391
1 -25.850463444462
4 -25.122039395533
4 -24.3936153466039
4 -23.6651912976749
2 -22.9367672487459
1 -22.2083431998169
6 -21.4799191508879
5 -20.7514951019588
2 -20.0230710530298
1 -19.2946470041008
0 -18.5662229551718
0 -17.8377989062428
5 -17.1093748573137
2 -16.3809508083847
0 -15.6525267594557
3 -14.9241027105267
4 -14.1956786615977
1 -13.4672546126686
3 -12.7388305637396
2 -12.0104065148106
3 -11.2819824658816
2 -10.5535584169526
0 -9.82513436802356
1 -9.09671031909453
3 -8.36828627016551
2 -7.6398622212365
5 -6.91143817230748
2 -6.18301412337846
3 -5.45459007444944
7 -4.72616602552042
2 -3.9977419765914
2 -3.26931792766239
7 -2.54089387873336
13 -1.81246982980434
23 -1.08404578087533
14 -0.355621731946307
7 0.372802316982714
8 1.10122636591173
6 1.82965041484075
4 2.55807446376977
0 3.28649851269878
0 4.01492256162781
0 4.74334661055683
0 5.47177065948584
1 6.20019470841487
0 6.92861875734388
0 7.6570428062729
0 8.38546685520193
1 9.11389090413094
0 9.84231495305995
0 10.570739001989
1 11.299163050918


==> figs/hist_regression_GT.csv <==
num bd
32 -0.157070265476667
33 0.036838764425505
36 0.230747794327676
13 0.424656824229848
14 0.618565854132019
10 0.812474884034191
7 1.00638391393636
5 1.20029294383853
5 1.39420197374071
6 1.58811100364288
7 1.78202003354505
5 1.97592906344722
0 2.16983809334939
4 2.36374712325156
0 2.55765615315373
2 2.75156518305591
1 2.94547421295808
1 3.13938324286025
2 3.33329227276242
0 3.52720130266459
0 3.72111033256676
0 3.91501936246893
0 4.10892839237111
0 4.30283742227328
1 4.49674645217545
1 4.69065548207762
0 4.88456451197979
0 5.07847354188196
0 5.27238257178414
0 5.46629160168631
0 5.66020063158848
0 5.85410966149065
0 6.04801869139282
0 6.24192772129499
0 6.43583675119716
1 6.62974578109934
1 6.82365481100151
1 7.01756384090368
0 7.21147287080585
0 7.40538190070802
0 7.59929093061019
0 7.79319996051236
1 7.98710899041454
0 8.18101802031671
0 8.37492705021888
0 8.56883608012105
0 8.76274511002322
0 8.95665413992539
0 9.15056316982756
0 9.34447219972974
0 9.53838122963191
0 9.73229025953408
0 9.92619928943625
0 10.1201083193384
0 10.3140173492406
1 10.5079263791428
0 10.7018354090449
0 10.8957444389471
0 11.0896534688493
0 11.2835624987515
0 11.4774715286536
0 11.6713805585558
0 11.865289588458
0 12.0591986183601
0 12.2531076482623
0 12.4470166781645
0 12.6409257080667
0 12.8348347379688
0 13.028743767871
0 13.2226527977732
0 13.4165618276753
0 13.6104708575775
0 13.8043798874797
0 13.9982889173819
0 14.192197947284
0 14.3861069771862
1 14.5800160070884
1 14.7739250369905
2 14.9678340668927
0 15.1617430967949
0 15.3556521266971
0 15.5495611565992
0 15.7434701865014
1 15.9373792164036
0 16.1312882463057
0 16.3251972762079
0 16.5191063061101
0 16.7130153360123
0 16.9069243659144
0 17.1008333958166
0 17.2947424257188
0 17.4886514556209
0 17.6825604855231
0 17.8764695154253
0 18.0703785453275
0 18.2642875752296
0 18.4581966051318
0 18.652105635034
0 18.8460146649361
1 19.0399236948383


==> figs/hist_regression_static.csv <==
num bd
1 -60.3209774675536
0 -59.6366168748778
0 -58.952256282202
0 -58.2678956895261
0 -57.5835350968503
0 -56.8991745041745
0 -56.2148139114986
0 -55.5304533188228
1 -54.846092726147
0 -54.1617321334712
0 -53.4773715407953
0 -52.7930109481195
0 -52.1086503554437
0 -51.4242897627678
0 -50.739929170092
0 -50.0555685774162
2 -49.3712079847403
0 -48.6868473920645
1 -48.0024867993887
1 -47.3181262067129
0 -46.633765614037
0 -45.9494050213612
0 -45.2650444286854
0 -44.5806838360095
0 -43.8963232433337
1 -43.2119626506579
2 -42.527602057982
3 -41.8432414653062
3 -41.1588808726304
1 -40.4745202799545
1 -39.7901596872787
0 -39.1057990946029
0 -38.4214385019271
3 -37.7370779092512
0 -37.0527173165754
1 -36.3683567238996
0 -35.6839961312237
0 -34.9996355385479
0 -34.3152749458721
2 -33.6309143531962
1 -32.9465537605204
0 -32.2621931678446
0 -31.5778325751687
1 -30.8934719824929
1 -30.2091113898171
1 -29.5247507971413
0 -28.8403902044654
5 -28.1560296117896
1 -27.4716690191138
0 -26.7873084264379
0 -26.1029478337621
1 -25.4185872410863
4 -24.7342266484104
5 -24.0498660557346
2 -23.3655054630588
3 -22.681144870383
2 -21.9967842777071
6 -21.3124236850313
2 -20.6280630923555
3 -19.9437024996796
0 -19.2593419070038
0 -18.574981314328
0 -17.8906207216521
5 -17.2062601289763
1 -16.5218995363005
2 -15.8375389436247
5 -15.1531783509488
2 -14.468817758273
2 -13.7844571655972
3 -13.1000965729213
2 -12.4157359802455
2 -11.7313753875697
2 -11.0470147948938
1 -10.362654202218
3 -9.67829360954218
0 -8.99393301686634
2 -8.30957242419051
2 -7.62521183151468
4 -6.94085123883885
2 -6.25649064616302
2 -5.57213005348719
5 -4.88776946081136
7 -4.20340886813553
6 -3.5190482754597
7 -2.83468768278387
5 -2.15032709010804
19 -1.46596649743221
27 -0.781605904756383
10 -0.097245312080553
2 0.587115280595278
2 1.27147587327111
0 1.95583646594694
1 2.64019705862277
1 3.3245576512986
0 4.00891824397443
0 4.69327883665026
0 5.37763942932609
0 6.06200002200192
0 6.74636061467775
1 7.43072120735358


==> figs/loss_vs_com.csv <==
loss com
2.96505499710979 0
1.23914607247349 0
0.88 945465.41
0.767381144752402 1604321.92
0 11266663.15


==> figs/si_hist.csv <==
num si
1 5.221
0 6.21942
0 7.21784
3 8.21626
2 9.21468
11 10.2131
5 11.21152
3 12.20994
4 13.20836
3 14.20678
2 15.2052
6 16.20362
7 17.20204
8 18.20046
18 19.19888
15 20.1973
5 21.19572
4 22.19414
8 23.19256
6 24.19098
9 25.1894
9 26.18782
11 27.18624
9 28.18466
9 29.18308
5 30.1815
5 31.17992
3 32.17834
2 33.17676
6 34.17518
12 35.1736
4 36.17202
6 37.17044
8 38.16886
9 39.16728
8 40.1657
2 41.16412
3 42.16254
8 43.16096
4 44.15938
1 45.1578
5 46.15622
4 47.15464
4 48.15306
6 49.15148
9 50.1499
2 51.14832
2 52.14674
5 53.14516
3 54.14358
0 55.142
1 56.14042
0 57.13884
2 58.13726
0 59.13568
1 60.1341
0 61.13252
1 62.13094
5 63.12936
0 64.12778
0 65.1262
2 66.12462
2 67.12304
3 68.12146
4 69.11988
3 70.1183
0 71.11672
1 72.11514
1 73.11356
0 74.11198
0 75.1104
0 76.10882
5 77.10724
1 78.10566
0 79.10408
0 80.1025
1 81.10092
0 82.09934
0 83.09776
0 84.09618
0 85.0946
0 86.09302
0 87.09144
0 88.08986
0 89.08828
0 90.0867
0 91.08512
1 92.08354
0 93.08196
0 94.08038
1 95.0788
1 96.07722
0 97.07564
0 98.07406
0 99.07248
0 100.0709
1 101.06932
0 102.06774
0 103.06616
1 104.06458


==> figs/si_ti_scatter_info.csv <==
avg_si avg_ti
95.217 32.707
102.027 32.558
31.054 30.938
40.662 30.86
96.291 30.465
29.248 30.107
25.688 29.912
38.663 29.42
58.426 29.411
22.674 29.374
21.063 29.335
50.776 29.128
22.894 28.751
20.6 28.624
20.756 28.505
44.464 28.466
28.429 28.161
49.478 28.116
23.921 28.106
28.431 27.955
36.412 27.627
60.468 26.422
28.968 26.409
20.65 26.245
27.654 25.572
27.654 25.572
17.543 25.399
81.18 25.121
23.133 25.015
18.784 24.574
29.243 23.894
24.128 23.709
39.01 23.582
39.01 23.582
20.622 23.235
31.409 23.193
92.692 23.066
78.245 22.828
54.083 22.567
54.72 22.441
56.74 22.373
27.962 22.079
31.146 21.992
30.436 21.818
33.272 21.56
21.746 21.538
19.729 21.483
48.973 21.429
53.255 21.228
59.008 20.991
37.745 20.635
27.103 20.119
35.786 19.998
66.564 19.92
49.808 19.913
28.763 19.857
69.922 19.755
49.53 19.749
48.7 19.688
41.495 19.637
39.1 19.482
44.126 19.403
29.522 19.334
36.049 19.17
27.694 19.16
14.586 19.152
20.038 19.104
42.931 19.001
47.063 18.997
35.139 18.904
29.212 18.887
45.005 18.716
26.507 18.488
46.291 18.485
34.363 18.483
47.769 18.237
47.769 18.237
25.935 18.221
38.063 18.012
27.864 18.012
53.179 18
23.595 17.961
44.788 17.719
53.365 17.562
52.957 17.498
51.903 17.402
44.385 17.248
23.667 17.211
46.788 17.027
35.622 16.998
35.174 16.993
35.601 16.847
25.553 16.691
18.047 16.622
35.654 16.507
51.452 16.408
24.991 16.349
50.816 16.337
43.26 16.308
42.733 16.301
36.034 16.15
19.158 16.058
25.59 16.041
49.72 16.007
41.864 15.902
34.327 15.876
38.809 15.817
35.141 15.718
40.016 15.553
21.946 15.49
34.377 15.299
26.809 15.197
20.479 14.897
18.77 14.715
55.007 14.614
26.298 14.515
26.395 14.436
50.374 14.314
50.374 14.314
26.65 14.292
28.58 14.273
35.702 14.222
30.442 14.188
54.551 14.135
16.951 13.97
23.546 13.924
26.032 13.792
15.304 13.768
19.503 13.645
21.825 13.608
28.178 13.468
29.632 13.451
39.28 13.411
13.34 13.397
27.797 13.396
11.132 13.335
35.979 13.309
11.647 13.163
11.081 13.042
31.151 13.029
50.765 13.005
24.454 12.991
28.008 12.985
14.322 12.829
47.188 12.794
68.801 12.733
19.888 12.674
16.557 12.55
16.159 12.5
69.651 12.494
21.615 12.407
21.003 12.406
20.422 12.405
52.434 12.391
70.412 12.317
16.317 12.016
69.865 12.008
13.49 11.957
21.414 11.949
21.038 11.903
37.103 11.804
11.352 11.728
11.078 11.613
12.901 11.452
27.696 11.385
14.832 11.324
71.002 11.289
28.999 10.942
68.766 10.813
38.102 10.811
16.621 10.708
32.287 10.599
12.725 10.46
67.589 10.234
50.546 10.2
67.116 10.199
12.838 10.096
40.901 10.031
37.689 10.025
23.911 10.008
38.006 9.956
19.157 9.888
25.051 9.818
69.539 9.773
43.197 9.648
28.444 9.593
36.228 9.579
40.368 9.515
68.805 9.472
38.076 9.414
17.275 9.339
72.425 9.338
53.447 9.276
42.475 9.272
29.793 9.248
43.676 9.038
63.886 8.845
70.57 8.837
73.464 8.702
40.469 8.588
40.502 8.306
20.801 8.159
40.801 8.121
40.958 8.075
23.947 7.919
9.397 7.892
32.243 7.872
20.807 7.871
19.43 7.867
24.278 7.85
18.736 7.766
27.239 7.734
25.913 7.718
36.762 7.714
39.834 7.711
68.04 7.702
26.655 7.572
29.361 7.561
20.385 7.502
20.394 7.464
25.962 7.461
40.717 7.393
27.803 7.318
46.02 7.174
38.998 6.839
20.073 6.77
20.102 6.722
105.063 6.659
19.929 6.637
19.858 6.625
19.186 6.62
24.484 6.472
33.071 6.222
50.239 6.104
19.2 6.034
38.852 6.025
19.632 5.951
35.918 5.949
19.239 5.918
39.417 5.883
39.334 5.878
39.419 5.843
39.463 5.842
39.429 5.812
20.129 5.786
17.697 5.779
39.028 5.732
10.087 5.722
50.099 5.714
23.212 5.704
31.485 5.482
17.051 5.471
11.137 5.427
17.451 5.418
13.238 5.324
10.495 5.248
50.116 5.227
17.167 5.214
13.702 5.175
34.185 5.131
10.386 5.088
24.644 5.082
35.561 5.074
50.159 5.05
17.69 5.044
31.541 4.959
10.67 4.888
34.046 4.82
20.213 4.809
10.436 4.765
9.136 4.762
22.269 4.745
25.377 4.686
10.694 4.668
18.17 4.667
35.664 4.62
31.719 4.565
39.967 4.393
28.472 4.25
26.769 4.238
11.217 4.113
25.623 4.064
19.226 3.866
10.696 3.864
29.576 3.796
19.187 3.72
27.118 3.719
8.38 3.713
31.764 3.285
8.976 3.227
63.215 3.21
63.31 3.157
63.205 3.149
19.206 3.071
63.144 3.048
62.91 3.018
19.398 2.962
11.682 2.944
19.339 2.85
29.857 2.849
5.221 2.838
19.381 2.647
28.841 2.508
43.269 2.458
43.242 2.271
43.193 2.203
10.706 2.05
43.237 1.971
77.386 1.852
12.18 1.828
77.438 1.816
77.342 1.815
77.357 1.799
77.396 1.79
18.327 1.574
20.274 1.338


==> figs/test_hist_csv.csv <==
bd num
-0.21844637 7
-0.05716039 79
0.10412559 24
0.26541158 23
0.42669756 3
0.58798354 13
0.74926953 9
0.91055551 4
1.07184149 5
1.23312748 5
1.39441346 3
1.55569944 1
1.71698543 4
1.87827141 2
2.03955739 2
2.20084338 0
2.36212936 0
2.52341534 1
2.68470133 1
2.84598731 1
3.00727329 0
3.16855928 0
3.32984526 1
3.49113124 0
3.65241723 0
3.81370321 0
3.97498919 0
4.13627518 0
4.29756116 1
4.45884714 0
4.62013313 0
4.78141911 0
4.94270509 0
5.10399108 0
5.26527706 0
5.42656304 0
5.58784902 0
5.74913501 0
5.91042099 0
6.07170697 0
6.23299296 0
6.39427894 0
6.55556492 0
6.71685091 0
6.87813689 0
7.03942287 1
7.20070886 0
7.36199484 0
7.52328082 1
7.68456681 0
7.84585279 0
8.00713877 0
8.16842476 0
8.32971074 0
8.49099672 0
8.65228271 0
8.81356869 0
8.97485467 0
9.13614066 0
9.29742664 0
9.45871262 0
9.61999861 0
9.78128459 0
9.94257057 0
10.10385656 0
10.26514254 0
10.42642852 0
10.58771451 0
10.74900049 0
10.91028647 0
11.07157246 0
11.23285844 0
11.39414442 0
11.55543041 0
11.71671639 0
11.87800237 0
12.03928836 0
12.20057434 0
12.36186032 0
12.52314631 0
12.68443229 0
12.84571827 0
13.00700426 0
13.16829024 0
13.32957622 0
13.49086221 0
13.65214819 0
13.81343417 0
13.97472016 0
14.13600614 0
14.29729212 0
14.45857811 0
14.61986409 2
14.78115007 0
14.94243606 2
15.10372204 0
15.26500802 0
15.42629401 0
15.58757999 0
15.74886597 1
15.91015196 0


==> figs/ti_hist.csv <==
num ti
7 1.338
5 1.84769
6 2.35738
10 2.86707
6 3.37676
5 3.88645
11 4.39614
12 4.90583
16 5.41552
6 5.92521
8 6.4349
3 6.94459
17 7.45428
4 7.96397
4 8.47366
8 8.98335
8 9.49304
8 10.00273
5 10.51242
4 11.02211
8 11.5318
8 12.04149
9 12.55118
8 13.06087
6 13.57056
9 14.08025
3 14.58994
4 15.09963
7 15.60932
8 16.11901
5 16.6287
5 17.13839
5 17.64808
6 18.15777
9 18.66746
4 19.17715
8 19.68684
1 20.19653
1 20.70622
5 21.21591
3 21.7256
3 22.23529
4 22.74498
3 23.25467
1 23.76436
1 24.27405
2 24.78374
3 25.29343
1 25.80312
2 26.31281
0 26.8225
1 27.33219
4 27.84188
4 28.35157
2 28.86126
3 29.37095
2 29.88064
2 30.39033
1 30.90002
0 31.40971
0 31.9194
2 32.42909
0 32.93878
0 33.44847
0 33.95816
0 34.46785
0 34.97754
0 35.48723
0 35.99692
0 36.50661
0 37.0163
0 37.52599
0 38.03568
0 38.54537
0 39.05506
0 39.56475
0 40.07444
0 40.58413
0 41.09382
0 41.60351
0 42.1132
0 42.62289
0 43.13258
0 43.64227
0 44.15196
0 44.66165
0 45.17134
0 45.68103
0 46.19072
0 46.70041
0 47.2101
0 47.71979
0 48.22948
1 48.73917
1 49.24886
0 49.75855
0 50.26824
2 50.77793
0 51.28762
2 51.79731

